A Stability-Based Abstraction Framework for Reach-Avoid Control of Stochastic Dynamical Systems with Unknown Noise Distributions

Finite-state abstractions are widely studied for the automated synthesis of correct-by-construction controllers for stochastic dynamical systems. However, existing abstraction methods often lead to prohibitively large finite-state models. To address this issue, we propose a novel abstraction scheme for stochastic linear systems that exploits the system's stability to obtain significantly smaller abstract models. As a unique feature, we first stabilize the open-loop dynamics using a linear feedback gain. We then use a model-based approach to abstract a known part of the stabilized dynamics while using a data-driven method to account for the stochastic uncertainty. We formalize abstractions as Markov decision processes (MDPs) with intervals of transition probabilities. By stabilizing the dynamics, we can further constrain the control input modeled in the abstraction, which leads to smaller abstract models while retaining the correctness of controllers. Moreover, when the stabilizing feedback controller is aligned with the property of interest, then a good trade-off is achieved between the reduction in the abstraction size and the performance loss. The experiments show that our approach can reduce the size of the graph of abstractions by up to 90% with negligible performance loss.

==> figures/data2/cross_section_stab=False_uMax=20.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.0
-30.0	0.0
-28.0	0.0
-26.0	0.0
-24.0	0.0
-22.0	0.0
-20.0	0.0
-18.0	0.7425612279761558
-16.0	0.8814193411517892
-14.0	0.9034914715967424
-12.0	0.9177884734735342
-10.0	0.9290361440186627
-8.0	0.9386172855287108
-6.0	0.9600504618207631
-4.0	0.9660455767484356
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9660455767484356
6.0	0.9606140879541188
8.0	0.9386427122482192
10.0	0.9293000217598628
12.0	0.9172271614816884
14.0	0.9020208388912344
16.0	0.8808040564335783
18.0	0.7220543376585487
20.0	0.0
22.0	0.0
24.0	0.0
26.0	0.0
28.0	0.0
30.0	0.0
32.0	0.0
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data2/cross_section_stab=False_uMax=40.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.0
-30.0	0.0
-28.0	0.5527985470409355
-26.0	0.951717801911729
-24.0	0.9597918684147057
-22.0	0.9706900936491188
-20.0	0.9717518618094716
-18.0	0.9720287933759728
-16.0	0.9720287933759728
-14.0	0.977910025714551
-12.0	0.9825259891442584
-10.0	0.9825259891442584
-8.0	0.9825259891442584
-6.0	0.9825259891442584
-4.0	0.9825259891442584
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9825259891442584
6.0	0.9825259891442584
8.0	0.9825259891442584
10.0	0.9825259891442584
12.0	0.9825259891442584
14.0	0.9785716187883796
16.0	0.9720287933759733
18.0	0.9720287933759728
20.0	0.9717868208488856
22.0	0.9710231315203848
24.0	0.960657725528098
26.0	0.9540859110692342
28.0	0.5824972184972428
30.0	0.0
32.0	0.0
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data2/cross_section_stab=False_uMax=60.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.9328884970818746
-32.0	0.9677180168015742
-30.0	0.9720287933759733
-28.0	0.9720287933759733
-26.0	0.9720287933759733
-24.0	0.9720287933759733
-22.0	0.9745291575273544
-20.0	0.9825259891442584
-18.0	0.9825259891442584
-16.0	0.9825259891442584
-14.0	0.9825259891442584
-12.0	0.9825259891442584
-10.0	0.9825259891442584
-8.0	0.9825259891442584
-6.0	0.9825259891442584
-4.0	0.9825259891442584
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9825259891442584
6.0	0.9825259891442584
8.0	0.9825259891442584
10.0	0.9825259891442584
12.0	0.9825259891442584
14.0	0.9825259891442584
16.0	0.9825259891442584
18.0	0.9825259891442584
20.0	0.9825259891442584
22.0	0.9750265167527364
24.0	0.9720287933759733
26.0	0.9720287933759733
28.0	0.9720287933759733
30.0	0.9720287933759728
32.0	0.9687987813360702
34.0	0.9323519766327922
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data2/cross_section_stab=True_uMax=20.0_uBarMax=10.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.0
-30.0	0.0
-28.0	0.0
-26.0	0.0
-24.0	0.0
-22.0	0.0
-20.0	0.0
-18.0	0.0
-16.0	0.0
-14.0	0.0
-12.0	0.6991069950439712
-10.0	0.8586621617146605
-8.0	0.875293729041638
-6.0	0.8872744936198145
-4.0	0.917858044278808
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.916896183765642
6.0	0.8866417683505031
8.0	0.8720231191720069
10.0	0.8545596309047028
12.0	0.6907844424648997
14.0	0.0
16.0	0.0
18.0	0.0
20.0	0.0
22.0	0.0
24.0	0.0
26.0	0.0
28.0	0.0
30.0	0.0
32.0	0.0
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data2/cross_section_stab=True_uMax=40.0_uBarMax=20.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.0
-30.0	0.0
-28.0	0.0
-26.0	0.9491786267779824
-24.0	0.9569173570714168
-22.0	0.967465286779304
-20.0	0.969898315651168
-18.0	0.9704027756391076
-16.0	0.9706883137875528
-14.0	0.9707170982329338
-12.0	0.9707170982329338
-10.0	0.972724968077775
-8.0	0.9794205551063322
-6.0	0.9817696065748678
-4.0	0.9817696065748678
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9817696065748678
6.0	0.9817696065748678
8.0	0.9795271812095836
10.0	0.9728846847741978
12.0	0.9707170982329336
14.0	0.9707170982329336
16.0	0.9706883137875524
18.0	0.9704419998281352
20.0	0.9699896304378828
22.0	0.968452811389727
24.0	0.9571823987394348
26.0	0.9516248279509248
28.0	0.0
30.0	0.0
32.0	0.0
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data2/cross_section_stab=True_uMax=60.0_uBarMax=30.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.931240357683877
-32.0	0.9607905224544488
-30.0	0.9711339958746772
-28.0	0.9720287933759728
-26.0	0.9720287933759728
-24.0	0.9720287933759733
-22.0	0.9720287933759733
-20.0	0.9720287933759733
-18.0	0.9720287933759733
-16.0	0.9723987751775904
-14.0	0.977910025714551
-12.0	0.9825259891442584
-10.0	0.9825259891442584
-8.0	0.9825259891442584
-6.0	0.9825259891442584
-4.0	0.9825259891442584
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9825259891442584
6.0	0.9825259891442584
8.0	0.9825259891442584
10.0	0.9825259891442584
12.0	0.9825259891442584
14.0	0.9785716187883796
16.0	0.97257637454268
18.0	0.972030818454252
20.0	0.9720287933759733
22.0	0.9720287933759733
24.0	0.9720287933759733
26.0	0.9720287933759733
28.0	0.9720287933759733
30.0	0.971552924169136
32.0	0.96203012610781
34.0	0.9303964967043554
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data3/cross_section_stab=False_uMax=10.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.0
-30.0	0.0
-28.0	0.0
-26.0	0.0
-24.0	0.0
-22.0	0.0
-20.0	0.0
-18.0	0.0
-16.0	0.0
-14.0	0.0
-12.0	0.0
-10.0	0.00034706913169822945
-8.0	0.0471600286833689
-6.0	0.2209837614944872
-4.0	0.2945554372978772
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.3174576054247489
6.0	0.2417248216208391
8.0	0.0551078319909615
10.0	0.0003547314111085791
12.0	0.0
14.0	0.0
16.0	0.0
18.0	0.0
20.0	0.0
22.0	0.0
24.0	0.0
26.0	0.0
28.0	0.0
30.0	0.0
32.0	0.0
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data3/cross_section_stab=False_uMax=20.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.0
-30.0	0.0
-28.0	0.0
-26.0	0.0
-24.0	0.0
-22.0	0.0
-20.0	0.0
-18.0	0.7425612279761558
-16.0	0.8814193411517892
-14.0	0.9034914715967424
-12.0	0.9177884734735342
-10.0	0.9290361440186627
-8.0	0.9386172855287108
-6.0	0.9600504618207631
-4.0	0.9660455767484356
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9660455767484356
6.0	0.9606140879541188
8.0	0.9386427122482192
10.0	0.9293000217598628
12.0	0.9172271614816884
14.0	0.9020208388912344
16.0	0.8808040564335783
18.0	0.7220543376585487
20.0	0.0
22.0	0.0
24.0	0.0
26.0	0.0
28.0	0.0
30.0	0.0
32.0	0.0
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data3/cross_section_stab=False_uMax=30.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.0
-30.0	0.0
-28.0	0.0
-26.0	0.0
-24.0	0.5673482645377461
-22.0	0.9509921942831124
-20.0	0.9562563686982554
-18.0	0.9645731081433347
-16.0	0.9684324797636426
-14.0	0.9700542335939578
-12.0	0.9709575419937336
-10.0	0.9793220762306734
-8.0	0.9821116574031244
-6.0	0.9821116574031244
-4.0	0.9821116574031244
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9821116574031244
6.0	0.9821116574031244
8.0	0.9821116574031244
10.0	0.979875779020565
12.0	0.9710119376322116
14.0	0.9702087527379596
16.0	0.9684941660774852
18.0	0.964935041761524
20.0	0.9574348684984096
22.0	0.9543633952439916
24.0	0.5945585819060063
26.0	0.0
28.0	0.0
30.0	0.0
32.0	0.0
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data3/cross_section_stab=False_uMax=40.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.0
-30.0	0.0
-28.0	0.5527985470409355
-26.0	0.951717801911729
-24.0	0.9597918684147057
-22.0	0.9706900936491188
-20.0	0.9717518618094716
-18.0	0.9720287933759728
-16.0	0.9720287933759728
-14.0	0.977910025714551
-12.0	0.9825259891442584
-10.0	0.9825259891442584
-8.0	0.9825259891442584
-6.0	0.9825259891442584
-4.0	0.9825259891442584
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9825259891442584
6.0	0.9825259891442584
8.0	0.9825259891442584
10.0	0.9825259891442584
12.0	0.9825259891442584
14.0	0.9785716187883796
16.0	0.9720287933759733
18.0	0.9720287933759728
20.0	0.9717868208488856
22.0	0.9710231315203848
24.0	0.960657725528098
26.0	0.9540859110692342
28.0	0.5824972184972428
30.0	0.0
32.0	0.0
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data3/cross_section_stab=False_uMax=50.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.3760890764416653
-30.0	0.9496542349991672
-28.0	0.9624558712497776
-26.0	0.971441472513569
-24.0	0.9720287933759728
-22.0	0.9720287933759728
-20.0	0.9720287933759733
-18.0	0.9757683029264236
-16.0	0.9825259891442584
-14.0	0.9825259891442584
-12.0	0.9825259891442584
-10.0	0.9825259891442584
-8.0	0.9825259891442584
-6.0	0.9825259891442584
-4.0	0.9825259891442584
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9825259891442584
6.0	0.9825259891442584
8.0	0.9825259891442584
10.0	0.9825259891442584
12.0	0.9825259891442584
14.0	0.9825259891442584
16.0	0.9825259891442584
18.0	0.9762488540020876
20.0	0.972030818454252
22.0	0.9720287933759733
24.0	0.9720287933759733
26.0	0.9720004670877984
28.0	0.965995070962446
30.0	0.9542335384099024
32.0	0.4146989816008848
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data3/cross_section_stab=False_uMax=60.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.9328884970818746
-32.0	0.9677180168015742
-30.0	0.9720287933759733
-28.0	0.9720287933759733
-26.0	0.9720287933759733
-24.0	0.9720287933759733
-22.0	0.9745291575273544
-20.0	0.9825259891442584
-18.0	0.9825259891442584
-16.0	0.9825259891442584
-14.0	0.9825259891442584
-12.0	0.9825259891442584
-10.0	0.9825259891442584
-8.0	0.9825259891442584
-6.0	0.9825259891442584
-4.0	0.9825259891442584
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9825259891442584
6.0	0.9825259891442584
8.0	0.9825259891442584
10.0	0.9825259891442584
12.0	0.9825259891442584
14.0	0.9825259891442584
16.0	0.9825259891442584
18.0	0.9825259891442584
20.0	0.9825259891442584
22.0	0.9750265167527364
24.0	0.9720287933759733
26.0	0.9720287933759733
28.0	0.9720287933759733
30.0	0.9720287933759728
32.0	0.9687987813360702
34.0	0.9323519766327922
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data3/cross_section_stab=True_uMax=20.0_uBarMax=10.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.0
-30.0	0.0
-28.0	0.0
-26.0	0.0
-24.0	0.0
-22.0	0.0
-20.0	0.0
-18.0	0.0
-16.0	0.0
-14.0	0.0
-12.0	0.6991069950439712
-10.0	0.8586621617146605
-8.0	0.875293729041638
-6.0	0.8872744936198145
-4.0	0.917858044278808
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.916896183765642
6.0	0.8866417683505031
8.0	0.8720231191720069
10.0	0.8545596309047028
12.0	0.6907844424648997
14.0	0.0
16.0	0.0
18.0	0.0
20.0	0.0
22.0	0.0
24.0	0.0
26.0	0.0
28.0	0.0
30.0	0.0
32.0	0.0
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data3/cross_section_stab=True_uMax=40.0_uBarMax=10.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.0
-30.0	0.0
-28.0	0.0
-26.0	0.0
-24.0	0.8634721607297362
-22.0	0.8671319364723787
-20.0	0.8986809384547979
-18.0	0.9012854445680444
-16.0	0.9021639796962524
-14.0	0.9023094282105552
-12.0	0.902395594300617
-10.0	0.902395594300617
-8.0	0.902395594300617
-6.0	0.9045490206722628
-4.0	0.9311881245795668
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9317209641204486
6.0	0.9056523140133328
8.0	0.902408151763851
10.0	0.902408151763851
12.0	0.902408151763851
14.0	0.9023278226851512
16.0	0.902321820467132
18.0	0.9012994495621408
20.0	0.8984948713298523
22.0	0.8669924093766093
24.0	0.8635138772871647
26.0	0.0
28.0	0.0
30.0	0.0
32.0	0.0
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data3/cross_section_stab=True_uMax=40.0_uBarMax=20.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.0
-30.0	0.0
-28.0	0.0
-26.0	0.9491786267779824
-24.0	0.9569173570714168
-22.0	0.967465286779304
-20.0	0.969898315651168
-18.0	0.9704027756391076
-16.0	0.9706883137875528
-14.0	0.9707170982329338
-12.0	0.9707170982329338
-10.0	0.972724968077775
-8.0	0.9794205551063322
-6.0	0.9817696065748678
-4.0	0.9817696065748678
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9817696065748678
6.0	0.9817696065748678
8.0	0.9795271812095836
10.0	0.9728846847741978
12.0	0.9707170982329336
14.0	0.9707170982329336
16.0	0.9706883137875524
18.0	0.9704419998281352
20.0	0.9699896304378828
22.0	0.968452811389727
24.0	0.9571823987394348
26.0	0.9516248279509248
28.0	0.0
30.0	0.0
32.0	0.0
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data3/cross_section_stab=True_uMax=60.0_uBarMax=10.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.8401285019414444
-32.0	0.8651190035907633
-30.0	0.8692612097072386
-28.0	0.9020466569811622
-26.0	0.9020466569811622
-24.0	0.9020466569811622
-22.0	0.9020466569811622
-20.0	0.9010601581767274
-18.0	0.9012854445680444
-16.0	0.9021639796962524
-14.0	0.9023094282105552
-12.0	0.902395594300617
-10.0	0.902395594300617
-8.0	0.902395594300617
-6.0	0.9045490206722628
-4.0	0.9311881245795668
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9317209641204486
6.0	0.9056523140133328
8.0	0.902408151763851
10.0	0.902408151763851
12.0	0.902408151763851
14.0	0.9023278226851512
16.0	0.902321820467132
18.0	0.9013005533694785
20.0	0.9010601581767274
22.0	0.901982014630548
24.0	0.901982014630548
26.0	0.901982014630548
28.0	0.901982014630548
30.0	0.8731430077637578
32.0	0.865299327550729
34.0	0.8392570709669767
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data3/cross_section_stab=True_uMax=60.0_uBarMax=20.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.9291098221775496
-32.0	0.956557519877178
-30.0	0.9639566384616272
-28.0	0.9706817788873888
-26.0	0.9706883137875526
-24.0	0.9706883137875526
-22.0	0.9706883137875526
-20.0	0.9707170982329336
-18.0	0.9707170982329336
-16.0	0.9707170982329338
-14.0	0.9707170982329338
-12.0	0.9707170982329338
-10.0	0.972724968077775
-8.0	0.9794205551063322
-6.0	0.9817696065748678
-4.0	0.9817696065748678
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9817696065748678
6.0	0.9817696065748678
8.0	0.9795271812095836
10.0	0.9728846847741978
12.0	0.9707170982329338
14.0	0.9707170982329338
16.0	0.9707170982329338
18.0	0.9707170982329338
20.0	0.9706883137875524
22.0	0.9706883137875524
24.0	0.9706883137875524
26.0	0.9706883137875524
28.0	0.9706883137875524
30.0	0.9657491645996094
32.0	0.9565998650636264
34.0	0.9282565277970076
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data3/cross_section_stab=True_uMax=60.0_uBarMax=30.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.931240357683877
-32.0	0.9607905224544488
-30.0	0.9711339958746772
-28.0	0.9720287933759728
-26.0	0.9720287933759728
-24.0	0.9720287933759733
-22.0	0.9720287933759733
-20.0	0.9720287933759733
-18.0	0.9720287933759733
-16.0	0.9723987751775904
-14.0	0.977910025714551
-12.0	0.9825259891442584
-10.0	0.9825259891442584
-8.0	0.9825259891442584
-6.0	0.9825259891442584
-4.0	0.9825259891442584
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9825259891442584
6.0	0.9825259891442584
8.0	0.9825259891442584
10.0	0.9825259891442584
12.0	0.9825259891442584
14.0	0.9785716187883796
16.0	0.97257637454268
18.0	0.972030818454252
20.0	0.9720287933759733
22.0	0.9720287933759733
24.0	0.9720287933759733
26.0	0.9720287933759733
28.0	0.9720287933759733
30.0	0.971552924169136
32.0	0.96203012610781
34.0	0.9303964967043554
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data_baseline/cross_section_stab=False_uMax=10.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.0
-30.0	0.0
-28.0	0.0
-26.0	0.0
-24.0	0.0
-22.0	0.0
-20.0	0.0
-18.0	0.0
-16.0	0.0
-14.0	0.0
-12.0	0.0
-10.0	0.00034706913169822945
-8.0	0.0471600286833689
-6.0	0.2209837614944872
-4.0	0.2945554372978772
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.3174576054247489
6.0	0.2417248216208391
8.0	0.0551078319909615
10.0	0.0003547314111085791
12.0	0.0
14.0	0.0
16.0	0.0
18.0	0.0
20.0	0.0
22.0	0.0
24.0	0.0
26.0	0.0
28.0	0.0
30.0	0.0
32.0	0.0
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data_baseline/cross_section_stab=False_uMax=20.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.0
-30.0	0.0
-28.0	0.0
-26.0	0.0
-24.0	0.0
-22.0	0.0
-20.0	0.0
-18.0	0.7425612279761558
-16.0	0.8814193411517892
-14.0	0.9034914715967424
-12.0	0.9177884734735342
-10.0	0.9290361440186627
-8.0	0.9386172855287108
-6.0	0.9600504618207631
-4.0	0.9660455767484356
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9660455767484356
6.0	0.9606140879541188
8.0	0.9386427122482192
10.0	0.9293000217598628
12.0	0.9172271614816884
14.0	0.9020208388912344
16.0	0.8808040564335783
18.0	0.7220543376585487
20.0	0.0
22.0	0.0
24.0	0.0
26.0	0.0
28.0	0.0
30.0	0.0
32.0	0.0
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data_baseline/cross_section_stab=False_uMax=30.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.0
-30.0	0.0
-28.0	0.0
-26.0	0.0
-24.0	0.5673482645377461
-22.0	0.9509921942831124
-20.0	0.9562563686982554
-18.0	0.9645731081433347
-16.0	0.9684324797636426
-14.0	0.9700542335939578
-12.0	0.9709575419937336
-10.0	0.9793220762306734
-8.0	0.9821116574031244
-6.0	0.9821116574031244
-4.0	0.9821116574031244
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9821116574031244
6.0	0.9821116574031244
8.0	0.9821116574031244
10.0	0.979875779020565
12.0	0.9710119376322116
14.0	0.9702087527379596
16.0	0.9684941660774852
18.0	0.964935041761524
20.0	0.9574348684984096
22.0	0.9543633952439916
24.0	0.5945585819060063
26.0	0.0
28.0	0.0
30.0	0.0
32.0	0.0
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data_baseline/cross_section_stab=False_uMax=40.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.0
-30.0	0.0
-28.0	0.5527985470409355
-26.0	0.951717801911729
-24.0	0.9597918684147057
-22.0	0.9706900936491188
-20.0	0.9717518618094716
-18.0	0.9720287933759728
-16.0	0.9720287933759728
-14.0	0.977910025714551
-12.0	0.9825259891442584
-10.0	0.9825259891442584
-8.0	0.9825259891442584
-6.0	0.9825259891442584
-4.0	0.9825259891442584
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9825259891442584
6.0	0.9825259891442584
8.0	0.9825259891442584
10.0	0.9825259891442584
12.0	0.9825259891442584
14.0	0.9785716187883796
16.0	0.9720287933759733
18.0	0.9720287933759728
20.0	0.9717868208488856
22.0	0.9710231315203848
24.0	0.960657725528098
26.0	0.9540859110692342
28.0	0.5824972184972428
30.0	0.0
32.0	0.0
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data_baseline/cross_section_stab=False_uMax=50.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.3760890764416653
-30.0	0.9496542349991672
-28.0	0.9624558712497776
-26.0	0.971441472513569
-24.0	0.9720287933759728
-22.0	0.9720287933759728
-20.0	0.9720287933759733
-18.0	0.9757683029264236
-16.0	0.9825259891442584
-14.0	0.9825259891442584
-12.0	0.9825259891442584
-10.0	0.9825259891442584
-8.0	0.9825259891442584
-6.0	0.9825259891442584
-4.0	0.9825259891442584
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9825259891442584
6.0	0.9825259891442584
8.0	0.9825259891442584
10.0	0.9825259891442584
12.0	0.9825259891442584
14.0	0.9825259891442584
16.0	0.9825259891442584
18.0	0.9762488540020876
20.0	0.972030818454252
22.0	0.9720287933759733
24.0	0.9720287933759733
26.0	0.9720004670877984
28.0	0.965995070962446
30.0	0.9542335384099024
32.0	0.4146989816008848
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data_stabilized/cross_section_stab=True_uMax=50.0_uBarMax=10.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.3133049066337386
-30.0	0.796075038260423
-28.0	0.8079291561357009
-26.0	0.8184829222853968
-24.0	0.8525534627288788
-22.0	0.8526328866323253
-20.0	0.8527955638323955
-18.0	0.8527955638323955
-16.0	0.8527955638323955
-14.0	0.8525037503742394
-12.0	0.8528653327588195
-10.0	0.8528653327588195
-8.0	0.852660142288273
-6.0	0.8525905994791009
-4.0	0.881952448888377
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.8868446614057627
6.0	0.8526822420975821
8.0	0.852553462728879
10.0	0.8526354959137851
12.0	0.8527645548156289
14.0	0.8527645548156289
16.0	0.8527645548156289
18.0	0.8528937741936506
20.0	0.8528937741936506
22.0	0.8528937741936506
24.0	0.8526488770500656
26.0	0.8230169305658408
28.0	0.8080229697072673
30.0	0.7994194589122858
32.0	0.3457219874507123
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data_stabilized/cross_section_stab=True_uMax=50.0_uBarMax=20.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.372575457756586
-30.0	0.9407770970488024
-28.0	0.949739758556937
-26.0	0.9576779719425974
-24.0	0.9662282034260488
-22.0	0.9662397664806048
-20.0	0.9662995132351392
-18.0	0.9662995132351392
-16.0	0.9662995132351392
-14.0	0.9662995132351392
-12.0	0.9662995132351392
-10.0	0.9662995132351392
-8.0	0.9733161492435616
-6.0	0.9792638247907812
-4.0	0.9792638247907812
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9792638247907812
6.0	0.9792638247907812
8.0	0.9742425536864469
10.0	0.9662719279925822
12.0	0.9662719279925822
14.0	0.9662719279925822
16.0	0.9662719279925822
18.0	0.9662719279925822
20.0	0.9662719279925822
22.0	0.9662719279925822
24.0	0.9662342402916408
26.0	0.9612036952820044
28.0	0.9498851789409712
30.0	0.9453099509747086
32.0	0.4108261452508339
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data_stabilized/cross_section_stab=True_uMax=50.0_uBarMax=30.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.376089076180546
-30.0	0.9496147802988022
-28.0	0.959105052660836
-26.0	0.9693885769177474
-24.0	0.9720012571979132
-22.0	0.9720287933759728
-20.0	0.9720287933759733
-18.0	0.9720287933759733
-16.0	0.9720287933759733
-14.0	0.9720352736264664
-12.0	0.9778824895364916
-10.0	0.9825259891442584
-8.0	0.9825259891442584
-6.0	0.9825259891442584
-4.0	0.9825259891442584
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9825259891442584
6.0	0.9825259891442584
8.0	0.9825259891442584
10.0	0.9825259891442584
12.0	0.9785716187883796
14.0	0.9720348686108105
16.0	0.972028793375973
18.0	0.9720287933759728
20.0	0.9720287933759728
22.0	0.9720287933759728
24.0	0.9719999948809978
26.0	0.9714726855514362
28.0	0.9615093201188324
30.0	0.954195881498042
32.0	0.4146989813397656
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data_stabilized/cross_section_stab=True_uMax=50.0_uBarMax=40.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.3760890764416653
-30.0	0.9496681553624644
-28.0	0.9628636758279164
-26.0	0.9715433948227118
-24.0	0.9720287933759728
-22.0	0.9720287933759728
-20.0	0.9720287933759733
-18.0	0.9720433739395832
-16.0	0.977910025714551
-14.0	0.9825259891442584
-12.0	0.9825259891442584
-10.0	0.9825259891442584
-8.0	0.9825259891442584
-6.0	0.9825259891442584
-4.0	0.9825259891442584
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9825259891442584
6.0	0.9825259891442584
8.0	0.9825259891442584
10.0	0.9825259891442584
12.0	0.9825259891442584
14.0	0.9825259891442584
16.0	0.9785716187883796
18.0	0.9720759776998792
20.0	0.9720287933759733
22.0	0.9720287933759733
24.0	0.9720287933759733
26.0	0.9720287933759728
28.0	0.9664114982916232
30.0	0.9542477473777968
32.0	0.4146989816008848
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0


==> figures/data_stabilized/cross_section_stab=True_uMax=50.0_uBarMax=50.0.csv <==
x	y
-40.0	0.0
-38.0	0.0
-36.0	0.0
-34.0	0.0
-32.0	0.3760890764416653
-30.0	0.9496681553624644
-28.0	0.9628636758279164
-26.0	0.9715433948227118
-24.0	0.9720287933759728
-22.0	0.9720287933759728
-20.0	0.9720287933759733
-18.0	0.9757683029264236
-16.0	0.9825259891442584
-14.0	0.9825259891442584
-12.0	0.9825259891442584
-10.0	0.9825259891442584
-8.0	0.9825259891442584
-6.0	0.9825259891442584
-4.0	0.9825259891442584
-2.0	1.0
0.0	1.0
2.0	1.0
4.0	0.9825259891442584
6.0	0.9825259891442584
8.0	0.9825259891442584
10.0	0.9825259891442584
12.0	0.9825259891442584
14.0	0.9825259891442584
16.0	0.9825259891442584
18.0	0.9762488540020876
20.0	0.972030818454252
22.0	0.9720287933759733
24.0	0.9720287933759733
26.0	0.9720287933759728
28.0	0.9664114982916232
30.0	0.9542477473777968
32.0	0.4146989816008848
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0

